Search for exotic decays of the Higgs boson into long-lived particles in $pp$ collisions at $\sqrt{s} = 13$ TeV using displaced vertices in the ATLAS inner detector

A novel search for exotic decays of the Higgs boson into pairs of long-lived neutral particles, each decaying into a bottom quark pair, is performed using 139 fb$^{-1}$ of $\sqrt{s} = 13$ TeV proton-proton collision data collected with the ATLAS detector at the LHC. Events consistent with the production of a Higgs boson in association with a leptonically decaying $Z$ boson are analysed. Long-lived particle (LLP) decays are reconstructed from inner-detector tracks as displaced vertices with high mass and track multiplicity relative to Standard Model processes. The analysis selection requires the presence of at least two displaced vertices, effectively suppressing Standard Model backgrounds. The residual background contribution is estimated using a data-driven technique. No excess over Standard Model predictions is observed, and upper limits are set on the branching ratio of the Higgs boson to LLPs. Branching ratios above 10% are excluded at 95% confidence level for LLP mean proper lifetimes $c\tau$ as small as 4 mm and as large as 100 mm. For LLP masses below 40 GeV, these results represent the most stringent constraint in this lifetime regime.

==> fig_01.txt <==
Tree-level Feynman diagram representing ZH production with
H&rarr; aa&rarr;  bb&#772;bb&#772;.

==> fig_02a.txt <==
The distribution of (a) n<sub>track</sub> for preselected DVs with reduced mass exceeding 3&nbsp;GeV and (b) reduced mass for preselected DVs with n<sub>track</sub> &gt; 2, in simulated signal samples
(dashed lines) and a background-enriched data sample (black points).  DVs in events satisfying the control region selection, defined in Section&nbsp;5, are considered.  An arrow indicates the selection requirement which is applied to
the observable. The distributions are normalized to unit area. 

==> fig_02b.txt <==
The distribution of (a) n<sub>track</sub> for preselected DVs with reduced mass exceeding 3&nbsp;GeV and (b) reduced mass for preselected DVs with n<sub>track</sub> &gt; 2, in simulated signal samples
(dashed lines) and a background-enriched data sample (black points).  DVs in events satisfying the control region selection, defined in Section&nbsp;5, are considered.  An arrow indicates the selection requirement which is applied to
the observable. The distributions are normalized to unit area. 

==> fig_03.txt <==
The per-jet DV probabilities computed in the CR, as a function of jet p<sub>T</sub> and
DL1 b-tag score.  The rightmost column of bins is inclusive and includes jets with p<sub>T</sub> &gt; 500&nbsp;GeV.

==> fig_04.txt <==
The predicted (solid line) and observed (black points) numbers of background events with at least
two DVs in the &gamma;+jet VR as a function of the sum of the DL1 b-tag scores of the (up to) four leading jets. The shaded band represents the statistical uncertainty of the prediction.

==> fig_05.txt <==
DV multiplicity among preselected events for signal (dashed lines),
background prediction (solid line), and data (black points).  The bins
corresponding to n<sub>DV</sub> = 0 and n<sub>DV</sub> = 1 compose the CR, which is used to
derive the background estimate. The third bin is the SR and contains all
events with n<sub>DV</sub> &ge; 2.  The shaded bands represent the combined
statistical and systematic uncertainty of the prediction.  Signal
distributions are normalized assuming B(H&rarr; aa
&rarr; bb&#772;bb&#772;)=10.

==> fig_06.txt <==
Observed 95 CL exclusion limits on B(H&rarr; aa
&rarr; bb&#772;bb&#772;) as a function of c&tau;<sub>a</sub>.

==> tab_01.txt <==
The full set of selection criteria applied to DVs.

==> tab_02.txt <==
Summary of all sources of systematic uncertainty considered in the analysis that affect the signal yield.
With the exception of the uncertainties from the filter and the LRT algorithm,
no significant dependence on m<sub>a</sub> or c&tau;<sub>a</sub> is observed, so the quoted
values are those derived from averaging over the different masses and
lifetimes.  The uncertainty from the filter efficiency was found to be
uncorrelated with c&tau;<sub>a</sub> but to increase with m<sub>a</sub>, so the range quoted corresponds to the observed variation as m<sub>a</sub> increases, after averaging over c&tau;<sub>a</sub>.
The uncertainty from the LRT algorithm was found to be correlated with both c&tau;<sub>a</sub> and m<sub>a</sub>, so the quoted range corresponds to the observed variation with m<sub>a</sub> and c&tau;<sub>a</sub> (with the uncertainty increasing most strongly with c&tau;<sub>a</sub>).
